Nonlinear Bosonization and Refermionization in One Dimension with the Keldysh Functional Integral

We develop a self-contained approach to bosonization and refermionization using the Keldysh functional integral. Starting from fermionic particles, we bosonize the system and obtain a description in terms of the Tomonaga-Luttinger liquid, with, in addition, an infinite series of interaction terms arising from the curvature of the fermionic particle spectrum. We explicitly calculate the leading interaction term and check its consistency with a different approach based on the Matsubara framework, within which we calculate the second leading interaction term, as well. Moreover, we bosonize weakly and strongly interacting bosonic particles, and, finally, refermionize interacting phonons into non-interacting fermionic quasiparticles. The work culminates in a map between bosonic and fermionic particles and effective bosonic and fermionic excitations, representing phonons and fermionic quasiparticles.

==> Configurations_cl_and_q.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Configurations_cl_and_q.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{333.54345703bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50982194)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Configurations_cl_and_q.pdf}}%
    \put(0.96156768,0.00324771){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.91659603,0.00337287){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_f$}}}%
    \put(0.02840592,0.00337287){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_i$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Configurations_cl_and_q.pdf}}%
    \put(0.44429488,0.48434995){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$|\phi(t)|$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Configurations_cl_and_q.pdf}}%
    \put(0.51668431,0.20477061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20022047\unitlength}\raggedright \footnotesize{more\\ classical\\ configuration}\end{minipage}}}%
    \put(0.71972209,0.40924422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|\phi^{\mathrm{cl}}(t)|$}}}%
    \put(0.72193554,0.18438597){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|\phi^{\mathrm{q}}(t)|$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Configurations_cl_and_q.pdf}}%
    \put(0.14720311,0.31924163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{n}\rightarrow 0$}}}%
    \put(0.14720311,0.09438337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{n}\rightarrow\infty$}}}%
    \put(0.00673065,0.1839179){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|\phi^{\mathrm{q}}(t_i)|$}}}%
    \put(0.00673065,0.46484874){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$|\phi^{\mathrm{cl}}(t_i)|$}}}%
  \end{picture}%
\endgroup%


==> Fermion_Propagator.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fermion_Propagator.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{74.99999886bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30877753)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fermion_Propagator.pdf}}%
    \put(0.5004882,0.20539211){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k\,,ba$}}}%
  \end{picture}%
\endgroup%


==> Fits.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fits.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459.11193852bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30352106)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Fits.pdf}}%
    \put(-0.0004084,0.19523377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4.6$}}}%
    \put(-0.0004084,0.09839031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4.5$}}}%
    \put(0.0899106,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1.8$}}}%
    \put(0.16329873,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1.7$}}}%
    \put(0.2366911,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1.6$}}}%
    \put(0.31007921,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1.5$}}}%
    \put(0.38340481,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1.4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Fits.pdf}}%
    \put(0.45711199,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\log t$}}}%
    \put(0.06387161,0.28272231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\log h'_{\mathrm{max}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Fits.pdf}}%
    \put(0.61761984,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-6.8$}}}%
    \put(0.7078415,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-6.6$}}}%
    \put(0.79806317,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-6.4$}}}%
    \put(0.88745714,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-6.2$}}}%
    \put(0.48596567,0.11419306){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4.0$}}}%
    \put(0.48596567,0.19671866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4.4$}}}%
    \put(0.55668391,0.28272231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\log h'_{\mathrm{max}}$}}}%
    \put(0.95753308,0.00289069){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\log \lambda$}}}%
  \end{picture}%
\endgroup%


==> Galilean_Transfomation.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Galilean_Transfomation.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350.90086352bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67098501)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Galilean_Transfomation.pdf}}%
    \put(0.4916962,0.57340553){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
    \put(0.6373592,0.48917061){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu=\mu(n)$}}}%
    \put(0.6373592,0.42504994){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$j=0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Galilean_Transfomation.pdf}}%
    \put(0.02812934,0.12456079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0.6373592,0.15553696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu'=\mu+\frac{1}{2}mV^2$}}}%
    \put(0.6373592,0.09141625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$j'=-nV$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Galilean_Transfomation.pdf}}%
    \put(0.44819767,0.33759368){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Fixed reference frame}}}%
    \put(0.44819767,0.00630353){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Moving reference frame}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Galilean_Transfomation.pdf}}%
    \put(0.44903955,0.65018197){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\footnotesize{Depleton}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Galilean_Transfomation.pdf}}%
    \put(0.38472405,0.51868449){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12824135\unitlength}\raggedright \end{minipage}}}%
    \put(0.36220249,0.51122766){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18178378\unitlength}\centering \footnotesize{Depletion cloud}\end{minipage}}}%
    \put(0.16744012,0.59692897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\footnotesize{Impurity}}}}%
  \end{picture}%
\endgroup%


==> Galilean_Transfomation_with_Phonons.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Galilean_Transfomation_with_Phonons.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{450bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.12740126)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Galilean_Transfomation_with_Phonons.pdf}}%
    \put(0.51674805,0.11017035){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V$}}}%
    \put(0.35581055,0.04350368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+\rho$}}}%
    \put(0.35581055,0.01115234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.45,0.0425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Galilean_Transfomation_with_Phonons.pdf}}%
    \put(0.92247721,0.04350368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
    \put(0.92247721,0.01115234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v=0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Galilean_Transfomation_with_Phonons.pdf}}%
    \put(0.34984169,0.09257646){\color[rgb]{0,0,0}\rotatebox{3.8393492}{\makebox(0,0)[b]{\smash{Phonon}}}}%
  \end{picture}%
\endgroup%


==> KPZ.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'KPZ.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447.94580072bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40424661)%
    \put(0.46338374,0.34480862){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10045858\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{KPZ.pdf}}%
    \put(0.52206636,0.00258341){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(-0.00069763,0.21285862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\chi_{+}^{\textrm{cl}}$}}}%
    \put(0.03195032,0.3802896){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$2\pi$}}}%
    \put(0.03195032,0.04927334){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$0$}}}%
    \put(0.11938504,0.35612653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21766026\unitlength}\centering Non-linearity, $m^{*-1}$ (slope dependent)\end{minipage}}}%
    \put(0.43460787,0.29765322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19809013\unitlength}\centering Diffusion, $D$ (smoothening)\end{minipage}}}%
    \put(0.75905958,0.38170697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17574856\unitlength}\centering Noise, $\xi$ (randomness)\end{minipage}}}%
    \put(0.53830585,0.11247853){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Drift, $c$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{KPZ.pdf}}%
  \end{picture}%
\endgroup%


==> LocalDensityApprox.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LocalDensityApprox.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{349.3238447bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41128471)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LocalDensityApprox.pdf}}%
    \put(0.03372223,0.38010792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n+\rho(x)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{LocalDensityApprox.pdf}}%
    \put(0.56781066,0.07713283){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\xi$}}}%
    \put(0.56781066,0.14153668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\Delta x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{LocalDensityApprox.pdf}}%
    \put(0.56781066,0.27116001){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q^{-1}$}}}%
    \put(0.98647662,0.00198766){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{LocalDensityApprox.pdf}}%
    \put(0.02682113,0.23748549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n$}}}%
  \end{picture}%
\endgroup%


==> MomentumEnergyConservationFermions.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MomentumEnergyConservationFermions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{203.79471872bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85131288)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MomentumEnergyConservationFermions.pdf}}%
    \put(0.43058875,0.6348328){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.52393497,0.81326525){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\varepsilon$}}}%
    \put(0.73262104,0.26123911){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q'$}}}%
    \put(0.96231176,0.27592252){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.65189744,0.01941245){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0.35077694,0.01941245){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k'$}}}%
  \end{picture}%
\endgroup%


==> MomentumEnergyConservationPhonons.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MomentumEnergyConservationPhonons.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{230.61628411bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75124128)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MomentumEnergyConservationPhonons.pdf}}%
    \put(0.19182635,0.71151118){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\omega$}}}%
    \put(0.49162383,0.70221924){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.96550937,0.04946526){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.72159771,0.0192667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q'$}}}%
    \put(0.46607122,0.0192667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k'-k$}}}%
  \end{picture}%
\endgroup%


==> Momentum_Energy_Cons_LeftLeft_Phonons.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Momentum_Energy_Cons_LeftLeft_Phonons.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{138.06307038bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98950348)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Momentum_Energy_Cons_LeftLeft_Phonons.pdf}}%
    \put(0.42920827,0.93080939){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\varepsilon$}}}%
    \put(0.67334023,0.27117289){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0.94436844,0.29284705){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Momentum_Energy_Cons_LeftLeft_Phonons.pdf}}%
    \put(0.11362021,0.27117289){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Momentum_Energy_Cons_LeftLeft_Phonons.pdf}}%
  \end{picture}%
\endgroup%


==> SelfEnergy_Bosons.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SelfEnergy_Bosons.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{237.50120189bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60776875)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SelfEnergy_Bosons.pdf}}%
    \put(0.87909773,0.33981165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\,,\alpha$}}}%
    \put(0.51594167,0.33981165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k+q-q'\,,\delta\gamma$}}}%
    \put(0.13699622,0.33981165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\,,\beta$}}}%
    \put(0.51594167,0.57512089){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k\,,cd$}}}%
    \put(0.51594167,0.06986029){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k'\,,fe$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SelfEnergy_Bosons.pdf}}%
  \end{picture}%
\endgroup%


==> SelfEnergy_Fermions.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SelfEnergy_Fermions.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{232.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6409156)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SelfEnergy_Fermions.pdf}}%
    \put(0.88725428,0.33208034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k\,,a$}}}%
    \put(0.51628654,0.33208034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k+q-q'\,,dc$}}}%
    \put(0.12918977,0.33208034){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$k\,,b$}}}%
    \put(0.51628654,0.60756547){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\,,\alpha\beta$}}}%
    \put(0.51628654,0.09143644){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q\,,\delta\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SelfEnergy_Fermions.pdf}}%
  \end{picture}%
\endgroup%


==> Time_Contours.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Time_Contours.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{390.25048828bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55642597)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Time_Contours.pdf}}%
    \put(0.38638044,0.23104902){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.36716202,0.03886476){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.7323121,0.03886476){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+\infty$}}}%
    \put(0.04044878,0.23104902){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-\infty$}}}%
    \put(0.04044878,0.03886476){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-\infty$}}}%
    \put(0.7323121,0.23104902){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+\infty$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Time_Contours.pdf}}%
    \put(0.38638044,0.30792272){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\hat{O}$}}}%
    \put(0.38638044,0.11573846){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\hat{O}$}}}%
    \put(0.03083957,0.30792272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{forward}}}%
    \put(0.03083957,0.11573846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{forward}}}%
    \put(0.03083957,0.00042791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{backward}}}%
    \put(0.83801345,0.25987666){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Equilibrium}}}%
    \put(0.83801345,0.0676924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Non-Equilibrium}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Time_Contours.pdf}}%
    \put(0.36716202,0.46167013){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.7323121,0.46167013){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+\infty$}}}%
    \put(0.04044878,0.46167013){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-\infty$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Time_Contours.pdf}}%
    \put(0.38638044,0.53854383){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\hat{O}$}}}%
    \put(0.03083957,0.53854383){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{forward}}}%
    \put(0.03083957,0.42323327){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{backward}}}%
  \end{picture}%
\endgroup%


==> rprimePlots.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rprimePlots.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{454.26471974bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35623043)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rprimePlots.pdf}}%
    \put(0.1192161,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.2$}}}%
    \put(0.18237628,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.4$}}}%
    \put(0.24553646,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.6$}}}%
    \put(0.30869663,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.8$}}}%
    \put(0.37185683,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.0$}}}%
    \put(0.43530865,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.2$}}}%
    \put(-0.00041275,0.07917176){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$20$}}}%
    \put(-0.00041275,0.13157201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$40$}}}%
    \put(-0.00041275,0.18398826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$60$}}}%
    \put(-0.00041275,0.23626209){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$80$}}}%
    \put(-0.00041275,0.28903788){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$100$}}}%
    \put(0.017819,0.33989018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h'$}}}%
    \put(0.49068665,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rprimePlots.pdf}}%
    \put(0.6179193,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.2$}}}%
    \put(0.68107947,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.4$}}}%
    \put(0.7442396,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.6$}}}%
    \put(0.80739977,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.8$}}}%
    \put(0.87055994,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.0$}}}%
    \put(0.93401174,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.2$}}}%
    \put(0.51652219,0.33989018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h'$}}}%
    \put(0.98938976,0.00152848){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rprimePlots.pdf}}%
    \put(0.19515725,0.16980196){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\lambda=0.01$}}}%
    \put(0.40466563,0.2907186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t=0.16$}}}%
    \put(0.40466563,0.24456952){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t=0.20$}}}%
    \put(0.40466563,0.20212368){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t=0.25$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rprimePlots.pdf}}%
    \put(0.72659037,0.30177685){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t=0.20$}}}%
    \put(0.89410941,0.22298057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda=0.011$}}}%
    \put(0.89410941,0.15368719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda=0.015$}}}%
    \put(0.89410941,0.10212003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda=0.019$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rprimePlots.pdf}}%
    \put(0.89410941,0.28451269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda=0.011$}}}%
  \end{picture}%
\endgroup%


==> sqw.pdf_tex <==
%% Creator: Inkscape inkscape 0.91+devel+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sqw.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{344.46089209bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68611956)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sqw.pdf}}%
    \put(0.49859499,0.62774117){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Collisional}}}%
    \put(0.20562437,0.65564293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11197621\unitlength}\centering Hydro KPZ\end{minipage}}}%
    \put(0.75818909,0.45938805){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Ballistic}}}%
    \put(0.62665081,0.37229547){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q_c$}}}%
    \put(0.50882561,0.37412623){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tau^{-1}$}}}%
    \put(0.46746167,0.09539339){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\frac{2T}{m^{*}c}\,q$}}}%
    \put(0.14419434,0.43389942){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\tau^{-1}$}}}%
    \put(0.37061751,0.30138431){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$(c\tau)^{-1}$}}}%
    \put(0.73523774,0.28104715){\color[rgb]{0,0,0}\rotatebox{20.913202}{\makebox(0,0)[b]{\smash{$\omega=cq$}}}}%
    \put(0.9098262,0.00605282){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$T/c$}}}%
    \put(0.05137104,0.6620893){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\omega$}}}%
    \put(0.97690855,0.00605282){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$q$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sqw.pdf}}%
    \put(0.2821378,0.4866045){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\sqrt{\frac{2T}{m^{*2}c}}\,q^{\frac{3}{2}}$}}}%
  \end{picture}%
\endgroup%

